All Rivers Run to the Sea: Private Learning with Asymmetric Flows

Data privacy is of great concern in cloud machine-learning service platforms, when sensitive data are exposed to service providers. While private computing environments (e.g., secure enclaves), and cryptographic approaches (e.g., homomorphic encryption) provide strong privacy protection, their computing performance still falls short compared to cloud GPUs. To achieve privacy protection with high computing performance, we propose Delta, a new private training and inference framework, with comparable model performance as non-private centralized training. Delta features two asymmetric data flows: the main information-sensitive flow and the residual flow. The main part flows into a small model while the residuals are offloaded to a large model. Specifically, Delta embeds the information-sensitive representations into a low-dimensional space while pushing the information-insensitive part into high-dimension residuals. To ensure privacy protection, the low-dimensional information-sensitive part is secured and fed to a small model in a private environment. On the other hand, the residual part is sent to fast cloud GPUs, and processed by a large model. To further enhance privacy and reduce the communication cost, Delta applies a random binary quantization technique along with a DP-based technique to the residuals before sharing them with the public platform. We theoretically show that Delta guarantees differential privacy in the public environment and greatly reduces the complexity in the private environment. We conduct empirical analyses on CIFAR-10, CIFAR-100 and ImageNet datasets and ResNet-18 and ResNet-34, showing that Delta achieves strong privacy protection, fast training, and inference without significantly compromising the model utility.

==> data/s_bert.dat <==
x y
0 7.022122859954834
2 2.421563148498535
4 1.7922405004501343
6 1.64778733253479
8 1.4629673957824707
10 1.3876385688781738
12 1.2758300304412842
14 1.213842749595642
16 1.1906862258911133
18 1.161508560180664
20 1.10966157913208
22 1.0710967779159546
24 1.0347689390182495
26 1.0135515928268433
28 0.99471515417099
30 0.9561092257499695
32 0.9372523427009583
34 0.9292031526565552
36 0.9032228589057922
38 0.8604802489280701
40 0.8368079662322998
42 0.8102262616157532
44 0.7769141793251038
46 0.7620790600776672
48 0.7350585460662842
50 0.6883511543273926
52 0.6364049911499023
54 0.6129542589187622
56 0.5574381351470947
58 0.49143490195274353
60 1.7390945004081004e-06
62 5.810031780129066e-07
64 3.200645153356163e-07
66 3.200645153356163e-07
68 3.200645153356163e-07
70 3.200645153356163e-07
72 3.200645153356163e-07
74 3.200645153356163e-07
76 3.200645153356163e-07
78 3.200645153356163e-07
80 3.200645153356163e-07

==> data/s_word2vec.dat <==
x y
1 10.432608
3 3.783552
5 3.366144
7 2.900401
9 2.515204
11 2.414824
13 2.342780
15 2.134108
17 2.027066
19 1.893240
21 1.804862
23 1.757393
25 1.642772
27 1.609963
29 1.501123
31 1.426031
33 1.379770
35 1.341791
37 1.294453
39 1.216661
41 1.146451
43 1.075526
45 1.001204
47 0.955221
49 0.906007
51 0.843912
53 0.786559
55 0.674387
57 0.634192
59 0.568762
61 0.000001
63 0.000000
65 0.000000
67 0.000000
69 0.000000
71 0.000000
73 0.000000
75 0.000000
77 0.000000
79 0.000000
